Pathfinder-BP: A Low-Latency Recursive Decoder for Topological Codes

We propose Pathfinder-BP, a recursive decoder for topological quantum codes that combines belief propagation with controlled bit-flipping. An initial BP pass identifies and permanently fixes high-confidence errors. Upon convergence failure, the decoder recursively explores alternative error patterns by tentatively flipping low-confidence variables. On surface codes, Pathfinder-BP achieves a noise threshold and logical error rate comparable to minimum-weight perfect matching (MWPM). A crucial advantage of Pathfinder-BP is its highly parallelizable structure, which yields a worst-case decoding latency quasi-linear in the code distance, making it a suitable candidate for low-latency hardware implementation.

==> figures/surface_d11_BP.txt <==
0.2250  0.998003992015968
0.2100  0.998003992015968
0.1950  0.9900990099009901
0.1800  0.9852216748768473
0.1650  0.9699321047526673
0.1500  0.9560229445506692
0.1350  0.9398496240601504
0.1200  0.8888888888888888
0.1050  0.8163265306122449
0.0900  0.7575757575757576
0.0750  0.6253908692933083
0.0600  0.46274872744099954



==> figures/surface_d11_BPGD_signfix_fran.txt <==
0.1500  0.7820136852394917
0.1400  0.7428040854224698
0.1300  0.6896551724137931
0.1200  0.6269592476489029
0.1100  0.5502063273727648
0.1000  0.4697592483852026
0.0900  0.3707136237256719
0.0800  0.2691790040376851
0.0700  0.1927710843373494
0.0600  0.1122491932089238
0.0500  0.06232487694055282
0.0400  0.033632431734555546


==> figures/surface_d11_BP_OSD_Roffe.txt <==
0.2250  3.73692078e-01
0.2100  3.47826087e-01
0.1950  2.98596596e-01
0.1800  2.58665287e-01
0.1650  1.95541650e-01
0.1500  1.41984950e-01
0.1350  9.20386562e-02
0.1200  5.90667454e-02
0.1050  3.34862539e-02
0.0900  1.40633130e-02
0.0750  4.80570533e-03
0.0600  1.28266795e-03

==> figures/surface_d11_RelayBP_fran.txt <==
0.1500  0.349
0.1400  0.361
0.1300  0.2935
0.1200  0.222
0.1100  0.189
0.1000  0.13033333333333333
0.0900  0.0805
0.0800  0.05071428571428571
0.0700  0.027416666666666666
0.0600  0.011807692307692307
0.0500  0.0036
0.0400  0.0009786585365853659

==> figures/surface_d11_mwpm_v2.txt <==
0.2250  0.390625
0.2100  0.3412969283276451
0.1950  0.29291154071470415
0.1800  0.25176233635448136
0.1650  0.19316206297083252
0.1500  0.1364256480218281
0.1350  0.08821453775582216
0.1200  0.05267871253226571
0.1050  0.027481587336484554
0.0900  0.012021831646269625
0.0750  0.004121298044031948
0.0600  0.0010026751372662263
0.0525  0.00015942769284533155

==> figures/surface_d11_rd22_ls22_v2.txt <==
0.225	 3.749531e-01	 
0.210	 3.328895e-01	 
0.195	 2.891009e-01	 
0.180	 2.334283e-01	 
0.165	 1.895375e-01	 
0.150	 1.318913e-01	 
0.135	 8.365401e-02	 
0.120	 5.066369e-02	 
0.105	 2.673582e-02	
0.090	 1.119495e-02	 
0.075	 3.845459e-03	 
0.060	 1.024577e-03	 
0.045    1.977077e-04

==> figures/surface_d11_rd_eq_ls_v2.txt <==
0.2250    0.9996    0.9966    0.9621    0.7998    0.5587    0.3750
0.2100    0.9990    0.9940    0.9065    0.6801    0.4547    0.3329
0.1950    0.9962    0.9829    0.8416    0.5551    0.3549    0.2891
0.1800    0.9912    0.9639    0.7279    0.4128    0.2773    0.2356
0.1650    0.9757    0.9274    0.5944    0.3021    0.2068    0.1895
0.1500    0.9528    0.8645    0.4429    0.1922    0.1391    0.1319
0.1350    0.9060    0.7651    0.3007    0.1188    0.0903    0.0837
0.1200    0.8350    0.6376    0.1781    0.0669    0.0535    0.0507
0.1050    0.7173    0.4655    0.0903    0.0335    0.0287    0.0267
0.0900    0.5558    0.2980    0.0365    0.0145    0.0125    0.0112
0.0750    0.3844    0.1642    0.0127    0.0048    0.0042    0.0038
0.0600    0.2225    0.0697    0.0034    0.0014    0.0012    0.0010


==> figures/surface_d11_restartBP_eta55_t5_T1-50_T2-15_fran.txt <==
0.1500  0.9584664536741214
0.1400  0.967741935483871
0.1300  0.9375
0.1200  0.8797653958944281
0.1100  0.8522727272727273
0.1000  0.8086253369272237
0.0900  0.7211538461538461
0.0800  0.6289308176100629
0.0700  0.5253940455341506
0.0600  0.36991368680641185
0.0500  0.24077046548956663
0.0400  0.11914217633042097


==> figures/surface_d13_rd26_ls26_v2.txt <==
0.225	 4.168404e-01	
0.210	 3.584229e-01	 
0.195	 3.103662e-01
0.180	 2.447980e-01
0.165	 1.839250e-01
0.150    1.322576e-01	 
0.135	 8.525149e-02	
0.120	 4.350663e-02
0.105	 2.160901e-02
0.090	 7.846768e-03	
0.075	 2.295726e-03	 
0.060	 4.577317e-04	

==> figures/surface_d15_rd30_ls30_v2.txt <==
0.225	 4.351610e-01
0.210	 3.933910e-01
0.195	 3.305785e-01
0.180	 2.680965e-01
0.165	 1.950839e-01	 
0.150	 1.300559e-01	 
0.135	 8.151952e-02	 
0.120	 3.883194e-02	 
0.105	 1.721348e-02	 
0.090	 5.573049e-03	 
0.075	 1.324930e-03



==> figures/surface_d3_rd6_ls6_v2.txt <==
0.225	 2.546473e-01	
0.210	 2.331002e-01	 
0.195	 2.090301e-01	 
0.180	 2.006421e-01	 
0.165	 1.725923e-01	
0.150	 1.518647e-01	 
0.135	 1.343364e-01	
0.120	 1.085894e-01	 
0.105	 8.889679e-02	 
0.090	 6.578515e-02	
0.075	 4.615101e-02	
0.060	 3.332001e-02	
0.045	 1.989258e-02	 
0.030	 9.232161e-03	 
0.015	 2.452249e-03	 


==> figures/surface_d5_rd10_ls10_v2.txt <==
0.225	 2.891009e-01	 
0.210	 2.740477e-01	
0.195	 2.312673e-01	
0.180	 1.948938e-01	
0.165	 1.696641e-01	 
0.150	 1.425517e-01	 
0.135	 1.140771e-01	
0.120	 8.549201e-02	 
0.105	 6.109482e-02
0.090	 4.302371e-02	 
0.075	 2.516356e-02	 
0.060	 1.398015e-02	
0.045	 6.207055e-03	 
0.030	 1.853919e-03
0.015	 2.499673e-04	 


==> figures/surface_d7_rd14_ls14_v2.txt <==
0.225	 3.193868e-01	 
0.210	 3.003905e-01	
0.195	 2.520797e-01	 
0.180	 2.223210e-01	
0.165	 1.777778e-01	 
0.150	 1.370238e-01	 
0.135	 1.021764e-01	 
0.120	 7.230135e-02	 
0.105	 4.561003e-02	 
0.090	 2.675156e-02	
0.075	 1.442023e-02	 
0.060	 5.749968e-03	 
0.045	 1.944402e-03	 
0.030	 3.738483e-04	 
0.015	 2.070629e-05

==> figures/surface_d9_rd18_ls18_v2.txt <==
0.225	 3.510004e-01	 
0.210	 3.128911e-01	
0.195	 2.734482e-01	
0.180	 2.285714e-01	 
0.165	 1.730104e-01	 
0.150	 1.376273e-01	
0.135	 9.219139e-02	 
0.1200   6.241029e-02
0.1050   3.387075e-02
0.0900   1.781452e-02	
0.0750   7.057362e-03
0.0600   2.398996e-03	
0.0450   5.691034e-04 
0.0300   6.312324e-05
0.0150   1.187447e-06

